Standard Model Higgs Boson Searches at the Tevatron

The CDF and D{\O} experiments at the Tevatron are currently the only capable of searching for the Standard Model Higgs boson. This article describes their most sensitive searches in the expected Higgs mass range, focusing on advanced methods used to extract the maximal sensitivity from the data. CDF presents newly updated results for $H \to W^+W^-$ and $ZH \to l^+l^- b\bar{b}$. D{\O}\ presents two new searches for $WH \to l\nu b\bar{b}$. These new analyses use the same 1 fb$^{-1}$ dataset as previous searches, but with improved techniques resulting in markedly improved sensitivity.

==> kilminster.txt <==
The CDF and D\O \ experiments at the Tevatron are currently the only capable
of searching for the Standard Model Higgs boson.  This article describes
their most sensitive searches in the expected Higgs mass range, focusing on
advanced methods used to extract the maximal sensitivity from the data.  CDF
presents newly updated results for $H \to W^+W^-$ and $ZH \to l^+l^-
b\bar{b}$. D\O \ presents two new searches for $WH \to l\nu b\bar{b}$.  These
new analyses use the same 1 fb$^{-1}$ dataset as previous searches, but with
improved techniques resulting in markedly improved sensitivity.

